Auditing ML Models for Individual Bias and Unfairness

We consider the task of auditing ML models for individual bias/unfairness. We formalize the task in an optimization problem and develop a suite of inferential tools for the optimal value. Our tools permit us to obtain asymptotic confidence intervals and hypothesis tests that cover the target/control the Type I error rate exactly. To demonstrate the utility of our tools, we use them to reveal the gender and racial biases in Northpointe's COMPAS recidivism prediction instrument.

==> rebuttal.txt <==
We thank the reviewers for their time and thoughtful comments. Please find the individual responses below.

R1: Questions regarding shrinking of \epsilon

Shrinking \epsilon leads to a Gaussian limit, but this limit does not have the desired interpretation. A shrinking \epsilon is usually used in DRO to obtain confidence bounds for the optimal value of (the population version of) the DRO problem. However, in our case, shrinking \epsilon means we do not permit any perturbation of the training examples in the limit, so the limit loses the interpretation of the worst-case risk under sensitive perturbations.

R1: Questions regarding optimization formulation in (2.2)

The optimization problem (2.2) does more than check the deviation of two distributions with l_h as a witness. The optimization problem searches for a distribution (within an \epsilon-Wasserstein neighborhood of the empirical distribution) that maximizes the deviation in the l_h "direction". In particular, the optimization variable in (2.2) is a distribution, not the witness. The dual form of the Wasserstein distance is a maximization WRT the witness. While it is possible to obtain a bound on the optimal value of (2.2) that does not depend on the objective function by maximizing WRT the witness, this bound is generally loose and not suitable for fair testing. We also note that (2.2) is an instance of the Wasserstein DRO (the negative term does not affect the optimization and is needed to make the test statistic centered at 0 when the null hypothesis is true). Wasserstein DRO is a non-trivial optimization problem studied in many recent papers (e.g. see references [11, 21, 25, 10] in the paper).

R1: Question about linearity of (2.3) and clarification regarding f_|Z|.

The optimization problem at the end of Section 2 is another formulation of (2.3) when the sample space is finite. f_|Z| here corresponds to P in (2.3) and we see that (2.3) can be written as a linear program. Specifically, the problem reduces to finding \Pi because f_|Z| is completely determined by \Pi and the Wasserstein distance constraint in (2.3) is linear in \Pi, making (2.3) a linear program. We will clarify this in the final version.

R1: meaning of the constraint <D, \Pi> = 0

Constraint <D, \Pi> = 0 explicitly encodes infinite transportation costs (i.e. restrictions on the transportation plan). Although there is no loss of generality in leaving such constraints implicit, we state them explicitly for clarity. We will clarify the purpose of the constraint in the final version.

We thank R1 for pointing out the typos. We will proofread the final version carefully.

We thank R2 for taking the time to read our paper, providing thoughtful comments and for the follow-up work suggestion.

R4's questions are majorly related to the choice of similarity metric. We first respond in the context of our experiments, then discuss stability of our approach WRT the metric choice more broadly and conclude with the brief discussion of metric learning for individual fairness. 

R4: What happens in your experiments if your pick another similarity metric? What is the effect of your choice of similarity metric on the COMPAS dataset?

In our experiments we picked the most conservative metric for studying individual fairness with the COMPAS dataset. To be individually fair, at the very least, recidivism prediction should be insensitive to the race and gender of the defendant. We believe that zero distance between any pair of observations that only differ in race or gender features are the necessary conditions for a sensible metric for this problem. In regard to other features, we agree that there could be many choices, e.g. weighted euclidean distance with weights proportional to inverse correlation with race or gender. However, choosing any such metric will not change our findings: allowing for additional types of perturbations can only increase FaiTH statistic, whereas it is already sufficiently big to reject individual fairness of all baseline methods we studied (our regularization approach from Section 5.2 can easily be combined with any metric and we expect it to continue being effective).

R4: How important is the choice of similarity metric in your approach? How can we be sure that a small change in the similarity function does not lead to completely different results?

We agree that stability of the results to the metric choice is an important question. One way to ensure stability is to make a conservative metric choice as we did with the COMPAS experiments, i.e. identify the necessary conditions for problem specific individual fairness and use them to construct the metric. We can also formally argue stability as follows. If we replace the metric d_x with a metric d_x', then the FaiTH statistic variation is proportional to the largest discrepancy between d_x and d_x' on the sample space. If we restrict the form of the metric (e.g. to a Mahalanobis distance), then it is possible to obtain sharper bounds. In summary, small changes in the similarity function can only result in small FaiTH statistic variation. We thank the reviewer for this question and we will state this result formally in the final version.

R4: This [defining a good similarity function] to me appears to be the fundamental problem of individual fairness.

There are many benefits of individual fairness and, as a research community, we should make an effort to attain those by overcoming the difficulties, i.e. developing metrics for individual fairness. In fact, there are recent papers devoted solely to this issue (e.g. Ilvento (2019), Metric Learning for Individual Fairness). We agree that the similarity metric is crucial to the validity and interpretability of the results, but careful exploration of this question is beyond the scope of this paper. Our work will help researchers working on individual fairness (including fair metric learning) to verify their results in practice.

R4: What happens to your approach if the classifier presents many so called adversarial examples?

Adversarial examples in the context of image recognition are often defined as visually imperceptible variations of the original image that increase the loss. In some sense, we are looking for adversarial examples in a "comparable" neighborhood of each training example. However our notion of comparability is different from the notion of being visually imperceptible. For the fair metric, comparable means that adversarial example differs from the training example only in the sensitive attributes. Developing fair metric for images is a topic for future studies, but, conceptually, such metric should allow changes in skin tone, but disallow small perturbations of the background pixels common for "usual" adversarial examples. To summarize, we argue that "usual" adversarial examples will have large, in fair metric, distance from the training examples (consequently large Wasserstein distance) and will not affect solution of (2.2).


==> reviews.txt <==
Reviewer #1
Questions
1. [Summary] Please summarize the main claims/contributions of the paper in your own words.
The manuscript proposes an inference tool to obtain asymptotic confidence intervals and hypothesis tests on the problem of detecting whether a ML model is fair or not.
2. [Detailed Comments] Please enter a detailed review describing the strengths and weaknesses of the submission.
Disclaimer: I am not an expert on asymptotic statistics, but I am quite familiar with the literature of algorithmic fairness. The following review is based on my educated guess.

The major difference between this work and previous work on Wasserstein distributionally robust (DRO) on providing confidence intervals lies in that the asymptotic distribution is non-Gaussian due to the fixed value of \epsilon. I am wondering why should we fix the value of \epsilon? Shouldn't be the case that shrinking \epsilon leads to more powerful test and better (Gaussian) asymptotic distribution? Is there any motivation for us to use a fixed value \epsilon in this case?

YK: A shrinking $\epsilon$ leads to a Gaussian limit, but this limit does not have the desired interpretation. A shrinking $\epsilon$ is usually used in DRO to obtain upper (and sometimes lower) confidence bounds on the optimal value of the population version of the DRO problem. However, in our case, a shrinking $\epsilon$ means in the limit we do not permit any perturbation to the training examples, so the limit looses its interpretation as a worst-case loss under sensitive perturbations.

I am a little bit confused about the optimization formulation in (2.2). The constraint says that P is close to P^*, and the objective function essentially checks the deviation of these two distributions where l_h serves as a witness. But on the other hand by the dual form of the Wasserstein distance, we know that the constraint gives an upper bound on such deviation under all Lipschitz continuous witnesses. So from this perspective it seems that the objective function becomes vacuous under the constraint. It would be great if the authors could comment on this. Also, (2.3) is not linear in the optimization variable P since the constraint is not linear in P.

YK: the Wasserstein distance provides and upper bound, but it may not be sharp. If it is not sharp, then you cannot perform a hypothesis test.

In the last optimization formulation at the end of Section 2, what's f_Z? Also, in Section 3.1, could the authors expand the discussion what's the meaning of the constraint that <D, \Pi> = 0 and why there is such constraint?

There are quite many grammatical typos and misspellings in the paper. See them in minor comments.

Minor comments:
- In abstract, "formalize the task in an optimization problem" -> "formalize the task as an optimization problem".
- In abstract, "we use our them" -> "we use them".
- In introduction, right column of page 1, "in ML modelsm" -> "in ML models".
- In introduction, left column of page 2, "There a parallel vein" -> "There is a parallel vein".
- In section 2, "auditor's task in a convex optimization problem" -> "auditor's task as a convex optimization problem".
- In section 2, the term "FaiTH" is used before its introduction.
3. [Score] Please provide an overall score for the submission.
Weak Accept: Borderline, tending to accept
4. [Questions for the Authors] Please provide questions for authors to address during the author feedback period and point out which improvement would improve your score.
See questions in detailed comments.
5. [Review Summary] Please enter a 1-2 sentence summary of your review explaining your overall score.
I am not an expert on asymptotic statistics, but the technique proposed in this paper seems useful in auditing the bias of a model.
6. [Reproducibility] Are the experiments (if present) detailed enough to allow reproducibility?
Yes
7. [Code] Was the code made available by the authors?
No
8. [Expertise] Please rate your expertise on the topic of this submission.
Medium: Reviewer is well-read on the topic, but has not published in it.
9. [Confidence] Please rate your confidence in the score assigned.
Low: Reviewer is making an educated guess.


Reviewer #2
Questions
1. [Summary] Please summarize the main claims/contributions of the paper in your own words.
This paper considers the auditing of ML models for individual bias/unfairness, also describing a suite of inferential tool for detecting bias/unfairness in ML models. This paper also begins to address some important gaps in the literature (e.g. calibrated models, how the overemphasis on group bias/unfairness can potentially contribute to individual bias/unfairness in AI models in terms of the development of statistical methods and tools to limit false positives, etc).
2. [Detailed Comments] Please enter a detailed review describing the strengths and weaknesses of the submission.
This is an important paper. It offers a nuanced approach to issues in audits for ML bias/unfairness, also emphasizing the relevant discussions in the field regarding the dialectical tension between studies on group bias/unfairness as opposed to individual bias/unfairness. The latter is often assumed to be difficult at best, and at worst just impractical. However, the authors asks us to really consider: what happens when the needs of the many outweigh the needs of the few, as this is also unfair and can exacerbate inequity (e.g. FaiTH value), frames group bias/unfairness in terms of Gaussian distribution; and then offers tools and potential solution (e.g. non-Gaussian distribution of data, that can also describe asymptotic confidence intervals and hypothesis testing to control for Type I error, tools for assessing performance of audits through the verification using for instance the COMPAS dataset, IBM AI tool kit, etc.). Strengths include: a strong, clear argument that situates individuals bias/unfairness in light of trends in group bias/unfairness discussions, thoughtful and clear definitions and arguments of proof with excellent examples (e.g., proof of gender/racial; the proposed suite of tolls only need black-box access to the ML model and are also computationally efficient.) The sections 4 and 5 were well argued and the computational results (section 5) also made me think about how such a model could continue to consider and explain intersectionality of different types of disparities and inequities in light of individual bias/unfairness in ML models and contextual experiences, also providing a basis to further build on practical guidelines for audit and data interpretation (e.g. potential trade-offs between accuracy and fairness). Weaknesses: Perhaps as a follow-up paper consider more than race and gender.
3. [Score] Please provide an overall score for the submission.
Strong Accept: Outstanding paper
4. [Questions for the Authors] Please provide questions for authors to address during the author feedback period and point out which improvement would improve your score.
None
5. [Review Summary] Please enter a 1-2 sentence summary of your review explaining your overall score.
This is an important paper and thoughtful in light of discussions across many fields about group models of fairness/bias and unfairness and individual models. the authors build a strong case that the needs of the many do not outweigh the needs of the few, and as a field we must also consider how group models also reproduce bias at the expense of individual fairness. excellent paper and well written logical argument.
6. [Reproducibility] Are the experiments (if present) detailed enough to allow reproducibility?
The experiments were clearly and detailed enough to allow reproducibility.
7. [Code] Was the code made available by the authors?
Yes
8. [Expertise] Please rate your expertise on the topic of this submission.
High: Reviewer has published on the topic.
9. [Confidence] Please rate your confidence in the score assigned.
High: Reviewer has understood the main arguments in the paper, and has made high level checks of the proofs.


Reviewer #4
Questions
1. [Summary] Please summarize the main claims/contributions of the paper in your own words.
The authors propose a suite of statistical tools that should allow to evaluate if a ML model is fair or not
2. [Detailed Comments] Please enter a detailed review describing the strengths and weaknesses of the submission.
Strengths:

- The paper is really well written, it clearly identifies the problem that the authors are trying to solve and it provides an excellent technical solution to the problem.

- From a mathematical point of view the paper is outstanding. The idea of introducing the FaiTH statistics and the technical results attached to them are quite nice and they bring a rigorous framework in an area of machine learning often dominated by handwaving arguments.

- As pointed out by the authors, the results of theorem 3.1 are interesting on their own and of interest to the community.

Weakness:

- By their own admission the authors sidestep the problem of defining a good similarity function. This to me appears to be the fundamental problem of individual fairness. From a technical point of view the paper is quite impressive but without an understanding of how similarity functions affect this approach I am very sceptical that it can lead to any type of real understanding of individual fairness. The authors do not provide any result regarding the stability of their approach to the changing of the similarity metric, how can we be sure that a small change in the similarity function does not lead to completely different results in the FaiTH statistics?

YK: We agree with the reviewer that the similarity metric is crucial to the validity and interpretability of the results, but addressing this question is beyond the scope of this paper. In fact, there are papers devoted to this issue (cite Ilvento (2019)). Quote metric stability results from SENSR paper.

- In the same line, in the experiment section the authors focus on only one metric. Two points have distance 0 if they differ only in race or gender and they have distance infinite otherwise. While this metric makes intuitive sense it is not clear to me what would happen if we choose a different metric. Would the finding be the same or completely different? Moreover, how many points in the dataset are actually not measured as infinite? I do not have a deep knowledge of the dataset and it would interesting to see the effect of the metric on the dataset.

YK: check how the FaiTH statistic changes as we change the parameters; mention our formulation is pretty robust because it doesn't depend on $\epsilon$ (we permit no change in relevant attribute and arbitrarily large changes in the sensitive attribute). We also don't need to worry how many points in the dataset are ``not measured as infinite''.

- The authors argue that the problem that they formulate in (2.2) captures the essence of that individual fairness is trying to accomplish. While I do not disagree that this formulation makes perfect sense, I am wondering what happens if the classifier is subject to the so called adversarial examples. In that case it is completely possible that a distribution P_* which has an extremely low Wasserstein distance would end up producing an extremely high classification error. I would very reluctant to call such classifier unfair but I have the impression that the author approach would.

YK: You're correct in pointing out the connection to adversarial examples. In some sense, we are looking for adversarial examples in a ``comparable'' neighborhood of each training example. This is unfair because such an example is ``comparable'' to a training example, but the performance of the classifier (as measured by the loss function) is very different. We emphasize that the comparable neighborhood of a training example may be a large set because it includes all points that share relevant attributes with the training example. In particular, it includes points that differ from the training example in the sensitive attributes.

3. [Score] Please provide an overall score for the submission.
Weak Accept: Borderline, tending to accept
4. [Questions for the Authors] Please provide questions for authors to address during the author feedback period and point out which improvement would improve your score.
If the authors can convince that my following doubts are misplaced I would be more than happy to change my weak accept to a strong accept.

- How important is the choice of similarity metric in your approach?
- What happens in your experiments if your pick another similarity metric?
- What is the effect of your choice of similarity metric on the COMPAS dataset?
- What happens to your approach if the classifier presents many so called adversarial examples?
5. [Review Summary] Please enter a 1-2 sentence summary of your review explaining your overall score.
I find the technical part of the paper impressive and extremely well polished and clear. Unfortunately I am not convinced that the method presented by the authors is really effective in modelling individual fairness.
6. [Reproducibility] Are the experiments (if present) detailed enough to allow reproducibility?
Yes
7. [Code] Was the code made available by the authors?
No
8. [Expertise] Please rate your expertise on the topic of this submission.
Medium: Reviewer is well-read on the topic, but has not published in it.
9. [Confidence] Please rate your confidence in the score assigned.
High: Reviewer has understood the main arguments in the paper, and has made high level checks of the proofs.
